Feasibility of Non-Line-of-Sight Integrated Sensing and Communication at mmWave

One rarely addressed direction in the context of Integrated Sensing and Communication (ISAC) is non-line-of-sight (NLOS) sensing, with the potential to enable use cases like intrusion detection and to increase the value that wireless networks can bring. However, ISAC networks impose challenges for sensing due to their communication-oriented design. For instance, time division duplex transmission creates spectral holes in time, resulting in spectral replicas in the radar image. To counteract this, we evaluate different channel state information processing strategies and discuss their tradeoffs. We further propose an ensemble of techniques to detect targets in NLOS conditions. Our approaches are validated with experiments using a millimeter wave ISAC proof of concept in a factory-like environment. The results show that target detection in NLOS is generally possible with ISAC.

==> notes.txt <==
Fig. 2 and 3 were generated with measurement 'jcas-arena-nlos1a-0' from 2023-09-25 starting from frame 352

chebyshev window with default attenuation (50 dB) was used
 
